Distributed User Association in B5G Networks Using Early Acceptance Matching Games

We study distributed user association in 5G and beyond millimeter-wave enabled heterogeneous networks using matching theory. We propose a novel and efficient distributed matching game, called early acceptance (EA), which allows users to apply for association with their ranked-preference base station in a distributed fashion and get accepted as soon as they are in the base station's preference list with available quota. Several variants of the EA matching game with preference list updating and reapplying are compared with the original and stability-optimal deferred acceptance (DA) matching game, which implements a waiting list at each base station and delays user association until the game finishes. We show that matching stability needs not lead to optimal performance in other metrics such as throughput. Analysis and simulations show that compared to DA, the proposed EA matching games achieve higher network throughput while exhibiting a significantly faster association process. Furthermore, the EA games either playing once or multiple times can reach closely the network utility of a centralized user association while having much lower complexity.

==> Biographies.txt <==

Alireza Alizadeh (S'18) received the B.Sc. degree in electrical engineering from the Sadjad University of Technology, Mashhad, Iran, and the M.Sc. degree in communications engineering from the Ferdowsi University of Mashhad, Mashhad, Iran. Currently he is a PhD candidate in electrical engineering at Tufts University, Medford, MA, USA. In summer 2018, he worked as a wireless R&D intern at Vivint Wireless, Santa Clara, CA, USA. In summer 2019, he was a Wireless System Test Intern at Apple, Sunnyvale, CA, USA. His research interests include 5G and beyond 5G cellular networks, mmWave-enabled HetNets, massive MIMO, beamforming, game theory, and machine learning.

Mai Vu (M’06–SM’13) received the bachelor’s degree in computer systems engineering from the Royal Melbourne Institute of Technology, Australia, the M.S.E. degree in electrical engineering from The University of Melbourne, Australia, and the Ph.D. degree in electrical engineering from Stanford University, Stanford, CA, USA. From 2006 to 2008, Dr. Vu was a Lecturer and a Researcher at the School of Engineering and Applied Sciences, Harvard University, Cambridge, MA, USA. From 2009 to 2012, she was an Assistant Professor in electrical and computer engineering at McGill University. Since 2013, she has been an Associate Professor in Electrical and Computer Engineering at Tufts University, Medford, MA, USA. 

Dr. Vu conducts research in wireless systems, signal processing, and networked communications. She has published extensively in the areas of millimeter-wave communications, 5G systems, cooperative and cognitive communications, MIMO wireless, and energy-efficient communications. She has served on the technical program committee for numerous IEEE conferences. From 2013 to 2016, she was an Editor of the IEEE TRANSACTIONS ON WIRELESS COMMUNICATIONS.






==> Final Submission for Arxiv/Biographies.txt <==

Alireza Alizadeh (S'18) received the B.Sc. degree in electrical engineering from the Sadjad University of Technology, Mashhad, Iran, and the M.Sc. degree in communications engineering from the Ferdowsi University of Mashhad, Mashhad, Iran. Currently he is a PhD candidate in electrical engineering at Tufts University, Medford, MA, USA. In summer 2018, he worked as a wireless R&D intern at Vivint Wireless, Santa Clara, CA, USA. In summer 2019, he was a Wireless System Test Intern at Apple, Sunnyvale, CA, USA. His research interests include 5G and beyond 5G cellular networks, mmWave-enabled HetNets, massive MIMO, beamforming, game theory, and machine learning.

Mai Vu (M’06–SM’13) received the bachelor’s degree in computer systems engineering from the Royal Melbourne Institute of Technology, Australia, the M.S.E. degree in electrical engineering from The University of Melbourne, Australia, and the Ph.D. degree in electrical engineering from Stanford University, Stanford, CA, USA. From 2006 to 2008, Dr. Vu was a Lecturer and a Researcher at the School of Engineering and Applied Sciences, Harvard University, Cambridge, MA, USA. From 2009 to 2012, she was an Assistant Professor in electrical and computer engineering at McGill University. Since 2013, she has been an Associate Professor in Electrical and Computer Engineering at Tufts University, Medford, MA, USA. 

Dr. Vu conducts research in wireless systems, signal processing, and networked communications. She has published extensively in the areas of millimeter-wave communications, 5G systems, cooperative and cognitive communications, MIMO wireless, and energy-efficient communications. She has served on the technical program committee for numerous IEEE conferences. From 2013 to 2016, she was an Editor of the IEEE TRANSACTIONS ON WIRELESS COMMUNICATIONS.





